Strategically Robust Aggregative Games

In many multiagent settings, such as electric vehicle charging and traffic routing, agents must make decisions in the face of uncertain behavior exhibited by others. Often, this uncertainty arises from multiple sources, such as incomplete information, limited computation, or bounded rationality, ultimately impacting the aggregate behavior. To tackle this challenge, we follow recent work on strategically robust game theory and postulate that agents seek protection directly against deviations around the emergent behavior, as opposed to explicitly modeling all sources of uncertainty. Specifically, we propose that each agent protects itself against the worst-case aggregate behavior within an optimal-transport-based ambiguity set centered at the emergent aggregate population behavior. This leads to a novel equilibrium concept, called strategically robust Wardrop equilibrium, that enables one to interpolate between standard Wardrop equilibria (no robustness) and security strategies (maximum robustness). In the setting of convex aggregative games, we establish the existence of a pure strategically robust Wardrop equilibrium and provide tractable computational tools for computing it. Through an application in electric vehicle charging, we demonstrate that strategically robust Wardrop equilibria lead to better decisions, protecting agents against the uncertain aggregate behavior of the population. Remarkably, we also observe that strategic robustness can lead to lower equilibrium costs for all agents, uncovering a "coordination-via-robustification" effect.

==> results/aggregative_charging_game_N=100_aggregates_by_hour.csv <==
hour,0.0,1.0,2.0,3.0,4.0,non_pev
1,0.0,0.0,0.0,0.0,0.0,9.1
2,0.0,0.0,0.0,0.0,0.0,9.2
3,0.0,0.0,0.0,0.0,0.0,9.2
4,0.0,0.0,0.0,0.0,0.0,9.1
5,5.371007412613466e-10,6.0534761769967475e-09,1.0552620669043949e-08,0.17735082937109758,0.30801945510513973,8.9
6,6.716228345552062e-10,7.631381529006964e-09,3.079862674333842e-08,0.217542126922325,0.33193602755786683,8.7
7,8.561393796750834e-10,9.919967559005797e-09,0.01624406139518714,0.2577335839589317,0.3558520771837943,8.5
8,1.1253067520285758e-09,1.3751251197213664e-08,0.09465675943689496,0.2979251707646032,0.3797676020231806,8.3
9,1.3126313882844245e-09,1.717035736135593e-08,0.1338483226374025,0.31802100167546377,0.39172517565386533,8.2
10,2.3723010054103147e-09,1.349677872136348e-07,0.2514221261762217,0.37830858151972757,0.4275972061569002,7.9
11,0.06999484043416458,0.25232316992283105,0.4473780379651495,0.4787879006764852,0.487382006829229,7.4
12,0.47000027850352066,0.5509374218814589,0.6041426977816353,0.5591712069567076,0.5352085633941162,7.0
13,0.970000611797628,0.9241906748748079,0.8000984342096308,0.6596501463173925,0.5949906680307187,6.5
14,1.1700006388086732,1.0734913695364396,0.8784807151770928,0.6998416795294433,0.618903263558309,6.3
15,1.3700006981496364,1.222792178581557,0.9568629935184021,0.7400331966124973,0.6428157515616774,6.1
16,1.470000767595175,1.2974427216325477,0.9960541324321052,0.7601289505473509,0.6547719608407182,6.0
17,1.2700006599985816,1.1481417429282126,0.9176718545215674,0.7199374397880406,0.6308595198347557,6.2
18,0.970000611797628,0.9241906748748205,0.8000984342096321,0.6596501463173955,0.5949906680307189,6.5
19,0.7700005603299138,0.774889838243061,0.7217161475883468,0.6194585917414634,0.5710779442486339,6.7
20,0.47000027850352066,0.5509374218814517,0.6041426977816314,0.5591712069567079,0.5352085633941158,7.0
21,3.854577202941168e-08,0.17766229795059083,0.4081868616201046,0.4586920498359641,0.47542520842201064,7.5
22,8.695874203652737e-09,0.10300029815143474,0.3689956821239322,0.43859619046258835,0.46346833532635334,7.6
23,0.0,0.0,0.0,0.0,0.0,7.8
24,0.0,0.0,0.0,0.0,0.0,8.1


==> results/aggregative_charging_game_N=100_valley_filling.csv <==
hour,0.0,1.0,2.0,3.0,4.0,non_pev
1,9.1,9.1,9.1,9.1,9.1,9.1
2,9.2,9.2,9.2,9.2,9.2,9.2
3,9.2,9.2,9.2,9.2,9.2,9.2
4,9.1,9.1,9.1,9.1,9.1,9.1
5,8.900000000537101,8.900000006053476,8.90000001055262,9.077350829371097,9.20801945510514,8.9
6,8.700000000671622,8.700000007631381,8.700000030798625,8.917542126922324,9.031936027557865,8.7
7,8.50000000085614,8.500000009919967,8.516244061395188,8.757733583958931,8.855852077183794,8.5
8,8.300000001125307,8.300000013751252,8.394656759436895,8.597925170764604,8.679767602023182,8.3
9,8.200000001312631,8.200000017170357,8.333848322637401,8.518021001675463,8.591725175653865,8.2
10,7.900000002372301,7.9000001349677875,8.151422126176222,8.278308581519727,8.3275972061569,7.9
11,7.469994840434165,7.652323169922831,7.84737803796515,7.878787900676485,7.887382006829229,7.4
12,7.47000027850352,7.550937421881459,7.6041426977816355,7.559171206956708,7.535208563394116,7.0
13,7.470000611797628,7.424190674874808,7.300098434209631,7.159650146317393,7.094990668030719,6.5
14,7.470000638808673,7.373491369536439,7.178480715177093,6.999841679529443,6.918903263558309,6.3
15,7.4700006981496365,7.322792178581556,7.0568629935184015,6.840033196612497,6.742815751561677,6.1
16,7.470000767595175,7.297442721632548,6.996054132432105,6.760128950547351,6.654771960840718,6.0
17,7.470000659998582,7.348141742928213,7.117671854521568,6.919937439788041,6.830859519834756,6.2
18,7.470000611797628,7.42419067487482,7.300098434209632,7.159650146317396,7.094990668030719,6.5
19,7.470000560329914,7.474889838243061,7.421716147588347,7.319458591741464,7.271077944248634,6.7
20,7.47000027850352,7.550937421881452,7.604142697781631,7.559171206956708,7.535208563394116,7.0
21,7.500000038545772,7.677662297950591,7.908186861620105,7.958692049835964,7.975425208422011,7.5
22,7.600000008695874,7.7030002981514345,7.968995682123932,8.038596190462588,8.063468335326354,7.6
23,7.8,7.8,7.8,7.8,7.8,7.8
24,8.1,8.1,8.1,8.1,8.1,8.1


==> results/aggregative_game_worst_case.csv <==
epsilon,worst_individual_cost_0kW,min_individual_cost_0kW,average_individual_cost_0kW,worst_individual_cost_1kW,min_individual_cost_1kW,average_individual_cost_1kW,worst_individual_cost_2kW,min_individual_cost_2kW,average_individual_cost_2kW,worst_individual_cost_4kW,min_individual_cost_4kW,average_individual_cost_4kW
0.0,67.23000519736715,67.23000519736715,67.23000519736715,70.07000666311197,67.23000519736715,68.02459719699038,72.91000812885677,67.23000519736715,68.81918919661362,78.5900110603464,67.23000519736715,70.40837319586008
0.25,67.19478850015004,67.19478850015004,67.19478850015004,70.01450142930243,67.19478850015004,67.97506637278248,72.83421435845482,67.19478850015004,68.75534424541492,78.47364021675958,67.19478850015004,70.3158999906798
0.5,67.07318878693442,67.07318878693442,67.07318878693444,69.82844437595959,67.07318878693442,67.85726961512623,72.58369996498475,67.07318878693442,68.64135044331802,78.09421114303507,67.07318878693442,70.20951209970163
0.75,66.89526614051246,66.89526614051246,66.89526614051248,69.5481858258582,66.89526614051246,67.67524311342241,72.20110551120395,66.89526614051246,68.45522008633235,77.50694488189542,66.89526614051246,70.01517403215223
1.0,66.69779673307006,66.69779673307006,66.69779673307006,69.21803163328417,66.69779673307006,67.48302130611448,71.73826653349828,66.69779673307006,68.26824587915891,76.77873633392647,66.69779673307006,69.83869502524777
1.25,66.5626797472946,66.5626797472946,66.56267974729461,68.94673411130753,66.5626797472946,67.35073468674841,71.33078847532049,66.5626797472946,68.13878962620223,76.0988972033464,66.5626797472946,69.71489950510988
1.5,66.47522215332128,66.47522215332128,66.47522215332128,68.71271972687418,66.47522215332128,67.25144622173782,70.95021730042708,66.47522215332128,68.02767029015438,75.42521244753289,66.47522215332128,69.58011842698748
1.75,66.46975695917384,66.46975695917384,66.46975695917384,68.5692272092453,66.46975695917384,67.25389171170637,70.66869745931677,66.46975695917384,68.0380264642389,74.86763795945971,66.46975695917384,69.60629596930397
2.0,66.56184211256415,66.56184211256415,66.56184211256415,68.51475923851466,66.56184211256415,67.34124980108575,70.46767636446516,66.56184211256415,68.12065748960734,74.37351061636618,66.56184211256415,69.67947286665056
2.25,66.76310968310226,66.76310968310226,66.76310968310226,68.577560017379,66.76310968310226,67.55268417821316,70.39201035165574,66.76310968310226,68.34225867332407,74.02091102020924,66.76310968310226,69.92140766354589
2.5,67.06698753491884,67.06698753491884,67.06698753491884,68.75386675768263,67.06698753491884,67.84887254188261,70.44074598044642,67.06698753491884,68.63075754884635,73.81450442597398,67.06698753491884,70.19452756277389
2.75,67.38309928464172,67.38309928464172,67.38309928464172,68.96588358168977,67.38309928464172,68.17004384943208,70.54866787873783,67.38309928464172,68.95698841422241,73.71423647283395,67.38309928464172,70.53087754380309
3.0,67.67243284809112,67.67243284809112,67.67243284809115,69.17259499525096,67.67243284809112,68.4568131358758,70.67275714241082,67.67243284809112,69.24119342366049,73.67308143673051,67.67243284809112,70.80995399922989
3.25,67.92974942348448,67.92974942348448,67.9297494234845,69.36347337939256,67.92974942348448,68.71595720482385,70.79719733530064,67.92974942348448,69.5021649861632,73.6646452471168,67.92974942348448,71.07458054884191
3.5,68.15578202094433,68.15578202094433,68.15578202094433,69.53534785001797,68.15578202094433,68.9348317256381,70.91491367909161,68.15578202094433,69.71388143033185,73.6740453372389,68.15578202094433,71.27198083971936
3.75,68.35329608124515,68.35329608124515,68.35329608124516,69.68817289160773,68.35329608124515,69.13046355019446,71.02304970197032,68.35329608124515,69.90763101914379,73.69280332269548,68.35329608124515,71.46196595704244
4.0,68.5257086959815,68.5257086959815,68.5257086959815,69.8232964083839,68.5257086959815,69.31043952380342,71.1208841207863,68.5257086959815,70.09517035162536,73.71605954559108,68.5257086959815,71.6646320072692
4.25,68.67653054736061,68.67653054736061,68.6765305473606,69.94266673710352,68.67653054736061,69.45657640359387,71.20880292684642,68.67653054736061,70.23662225982713,73.74107530633223,68.67653054736061,71.79671397229366
4.5,68.80877866894578,68.80877866894578,68.80877866894578,70.04814762142202,68.80877866894578,69.59594708435606,71.28751657389826,68.80877866894578,70.3831154997663,73.76625447885073,68.80877866894578,71.95745233058683
4.75,68.92502956396265,68.92502956396265,68.92502956396264,70.14144384111894,68.92502956396265,69.70127662449609,71.35785811827523,68.92502956396265,70.47752368502954,73.7906866725878,68.92502956396265,72.03001780609642
5.0,69.0275143296185,69.0275143296185,69.0275143296185,70.22410681941533,69.0275143296185,69.81030428247324,71.42069930921215,69.0275143296185,70.59309423532795,73.81388428880582,69.0275143296185,72.15867414103742
5.25,69.11828684923505,69.11828684923505,69.11828684923505,70.2976318457788,69.11828684923505,69.88575165044185,71.47697684232256,69.11828684923505,70.65321645164865,73.83566683541008,69.11828684923505,72.18814605406224
5.5,69.19902046331275,69.19902046331275,69.19902046331275,70.36325809445864,69.19902046331275,69.98353085431582,71.52749572560452,69.19902046331275,70.76804124531888,73.8559709878963,69.19902046331275,72.337062027325
5.75,69.27096165020383,69.27096165020383,69.27096165020383,70.42191226935398,69.27096165020383,70.06048797129615,71.57286288850415,69.27096165020383,70.85001429238848,73.87476412680446,69.27096165020383,72.42906693457311
6.0,69.33534995120291,69.33534995120291,69.33534995120293,70.47454407405357,69.33534995120291,70.12105989560541,71.61373819690422,69.33534995120291,70.90676984000788,73.89212644260552,69.33534995120291,72.47818972881286
6.25,69.39307188942044,69.39307188942044,69.39307188942043,70.52183128420468,69.39307188942044,70.17546058809499,71.6505906789889,69.39307188942044,70.95784928676954,73.90810946855737,69.39307188942044,72.52262668411865
6.5,69.44507049369712,69.44507049369712,69.44507049369712,70.56451255653637,69.44507049369712,70.23319017111035,71.68395461937564,69.44507049369712,71.0213098485236,73.92283874505418,69.44507049369712,72.5975492033501
6.75,69.49208003153176,69.49208003153176,69.49208003153174,70.60316553384394,69.49208003153176,70.28737138890237,71.71425103615611,69.49208003153176,71.08266274627299,73.93642204078046,69.49208003153176,72.67324546101419
7.0,69.53461395387181,69.53461395387181,69.53461395387181,70.63819063999547,69.53461395387181,70.31404096159406,71.74176732611913,69.53461395387181,71.09346796931634,73.94892069836646,69.53461395387181,72.65232198476086
7.25,69.57317236896515,69.57317236896515,69.57317236896516,70.66998404145946,69.57317236896515,70.35676076100243,71.76679571395377,69.57317236896515,71.14034915303971,73.96041905894239,69.57317236896515,72.70752593711426
7.5,69.60846773804822,69.60846773804822,69.60846773804823,70.69912287964911,69.60846773804822,70.39594524061062,71.78977802125002,69.60846773804822,71.183422743173,73.97108830445181,69.60846773804822,72.75837774829779
7.75,69.64062637450793,69.64062637450793,69.64062637450795,70.7257000727999,69.64062637450793,70.42819211249324,71.81077377109187,69.64062637450793,71.21575785047854,73.98092116767583,69.64062637450793,72.79088932644918
8.0,69.67006556788148,69.67006556788148,69.67006556788148,70.7500532911145,69.67006556788148,70.44250926525167,71.83004101434751,69.67006556788148,71.21495296262187,73.99001646081354,69.67006556788148,72.75984035736225
8.25,69.69705613866768,69.69705613866768,69.69705613866768,70.772400262853,69.69705613866768,70.48133815045814,71.8477443870383,69.69705613866768,71.2656201622486,73.99843263540893,69.69705613866768,72.83418418582953
8.5,69.72188496495374,69.72188496495374,69.72188496495373,70.79297369302971,69.72188496495374,70.49698633089547,71.86406242110566,69.72188496495374,71.27208769683718,74.00623987725757,69.72188496495374,72.8222904287206
8.75,69.74469704041145,69.74469704041145,69.74469704041145,70.81188942946282,69.74469704041145,70.53162956358655,71.8790818185142,69.74469704041145,71.31856208676166,74.01346659661692,69.74469704041145,72.89242713311187
9.0,69.76582419117352,69.76582419117352,69.76582419117354,70.82941963337875,69.76582419117352,70.55239748890632,71.89301507558397,69.76582419117352,71.33897078663912,74.02020595999443,69.76582419117352,72.91211738210473
9.25,69.78536189084708,69.78536189084708,69.78536189084708,70.84564070391086,69.78536189084708,70.5746290234307,71.90591951697462,69.78536189084708,71.36389615601433,74.02647714310217,69.78536189084708,72.94243042118158
9.5,69.80346516553857,69.80346516553857,69.80346516553857,70.86067910770555,69.80346516553857,70.58749700406001,71.91789304987253,69.80346516553857,71.37152884258148,74.03232093420647,69.80346516553857,72.93959251962437
9.75,69.82027300351356,69.82027300351356,69.82027300351355,70.87464845347239,69.82027300351356,70.60320124689628,71.92902390343122,69.82027300351356,71.386129490279,74.03777480334887,69.82027300351356,72.95198597704442
10.0,69.8358994830559,69.8358994830559,69.83589948305588,70.88764200513492,69.8358994830559,70.62764113115178,71.93938452721395,69.8358994830559,71.41938277924764,74.04286957137198,69.8358994830559,73.00286607543936


==> results/aggregative_poa_charging_game_N=100_poa.csv <==
epsilon,price_of_anarchy
0.0,1.3331556142319483
0.175,1.3199175913284007
0.35,1.281261321569607
0.5249999999999999,1.2220414841858505
0.7,1.1511188966713362
0.875,1.0799163716632705
1.0499999999999998,1.0234142270959508
1.2249999999999999,0.9999999990570901
1.4,1.0313545451847097
1.575,1.1425121717366222
1.75,1.3333332571602987
1.9249999999999998,1.333333231273204
2.0999999999999996,1.3333331833172866


==> results/histogram_values_uniform.csv <==
bin_center,count_0.0,count_2.0,width
66.57142857142857,0.0,0.4024,1.1428571428571388
67.71428571428572,0.6136,0.1738,1.1428571428571388
68.85714285714286,0.045,0.1722,1.1428571428571388
70.0,0.083,0.2516,1.1428571428571388
71.14285714285714,0.128,0.0,1.1428571428571388
72.28571428571428,0.0832,0.0,1.1428571428571388
73.42857142857143,0.0472,0.0,1.1428571428571388

